Understanding and Improving the Latency of DRAM-Based Memory Systems

Over the past two decades, the storage capacity and access bandwidth of main memory have improved tremendously, by 128x and 20x, respectively. These improvements are mainly due to the continuous technology scaling of DRAM (dynamic random-access memory), which has been used as the physical substrate for main memory. In stark contrast with capacity and bandwidth, DRAM latency has remained almost constant, reducing by only 1.3x in the same time frame. Therefore, long DRAM latency continues to be a critical performance bottleneck in modern systems. Increasing core counts, and the emergence of increasingly more data-intensive and latency-critical applications further stress the importance of providing low-latency memory access. In this dissertation, we identify three main problems that contribute significantly to long latency of DRAM accesses. To address these problems, we present a series of new techniques. Our new techniques significantly improve both system performance and energy efficiency. We also examine the critical relationship between supply voltage and latency in modern DRAM chips and develop new mechanisms that exploit this voltage-latency trade-off to improve energy efficiency. The key conclusion of this dissertation is that augmenting DRAM architecture with simple and low-cost features, and developing a better understanding of manufactured DRAM chips together lead to significant memory latency reduction as well as energy efficiency improvement. We hope and believe that the proposed architectural techniques and the detailed experimental data and observations on real commodity DRAM chips presented in this dissertation will enable development of other new mechanisms to improve the performance, energy efficiency, or reliability of future memory systems.

==> plots/latency_trend/latency_trend.csv <==
Year,Latency (ns),Timing Parameter
1999,15,Activation
2003,15,Activation
2006,15,Activation
2008,15,Activation
2011,13.5,Activation
2013,12.5,Activation
2014,13.92,Activation
2015,14.06,Activation
1999,15,Precharge
2003,15,Precharge
2006,15,Precharge
2008,15,Precharge
2011,13.5,Precharge
2013,12.5,Precharge
2014,13.92,Precharge
2015,14.06,Precharge
1999,37,Restoration
2003,45,Restoration
2006,42.5,Restoration
2008,37.5,Restoration
2011,36,Restoration
2013,35,Restoration
2014,34,Restoration
2015,33,Restoration


==> sec/body.txt <==
First, while bulk data movement is a key operation in many applications and
operating systems, contemporary systems perform this movement inefficiently, by
transferring data from DRAM to the processor, and then back to DRAM, across a
narrow off-chip channel. The use of this narrow channel for bulk data movement
results in high latency and high energy consumption. This thesis introduces a
new DRAM design, Low-cost Inter-linked Subarrays (LISA), which enables fast and
energy-efficient bulk data movement across subarrays in a DRAM chip. We show
that the LISA substrate is very powerful by demonstrating its versatility to
enable several new architectural mechanisms, including low-latency data copying,
reduced DRAM access latency for hot data, and reduced preparation latency for
subsequent accesses.


, contemporary systems perform this movement inefficiently, by
transferring data from DRAM to the processor, and then back to DRAM, across a
narrow off-chip channel.

Second, DRAM needs to be periodically refreshed to prevent data loss due to
leakage. Unfortunately, while DRAM is being refreshed, part of it becomes
unavailable to serve memory requests, which degrades system performance. To
address this refresh interference problem, we propose two access-refresh
parallelization techniques that exploit the potential of overlapping accesses
with refreshes within DRAM. These two techniques together achieve close to an
idealized system that does not require refresh.

Third, we find, for the first time, that there is significant latency variation
in accessing different cells of a single DRAM chip due to the irregularity in
the manufacturing process. As a result, some cells are inherently faster to
access, while others are inherently slower. Unfortunately, existing systems do
not exploit this variation and use a fixed latency value based on the slowest
cell across all DRAM chips. To exploit latency variation within the DRAM chip,
we experimentally characterize and understand the behavior of the variation that
exists in real commodity DRAM chips. Based on our characterization, we propose
Flexible-LatencY DRAM (FLY-DRAM), a mechanism to reduce DRAM latency by
categorizing the DRAM cells into fast and slow regions, and accessing the fast
regions with a reduced latency, thereby improving system performance
significantly. Our experimental characterization and analysis of latency
variation in DRAM chips can also enable development of other new techniques to
improve performance or reliability.

Fourth, this dissertation strives for understanding the latency behavior due to
another important factor -- supply voltage, which significantly impacts
both DRAM's performance and energy consumption. We take an experimental approach
to understanding and exploiting the behavior of modern DRAM chips under
different supply voltage values. Our characterization demonstrates that memory
access latency reduces with increasing supply voltage. Based on our
characterization, we propose Voltron, a new mechanism that improves system
energy efficiency by dynamically adjusting the voltage based on a performance
model. Our experimental data can further enable developments of other new
mechanisms that improve energy efficiency or reliability.




==> sec/notes.txt <==
Abstract

At a high level, three main problems limit the opportunity to reduce latency.
First, the DRAM architecture does not allow data to move between two memory
locations entirely within DRAM. Rather, performing this movement in contemporary
systems requires data to go through the processor, forcing it to traverse a
pin-limited on-chip channel between the processor and DRAM. Therefore, memory
data movement can be slow and can consume significant energy.
%Furthermore, moving bulk data (thousands or millions bytes) is an essential
%operation in a wide range of applications, exacerbating the problem.
Second, DRAM needs to be periodically refreshed to prevent data loss due to
leakage. Unfortunately, while DRAM is being refreshed, it becomes unavailable to
serve memory requests, thus degrading system performance. Third, there is
significant latency variation in accessing different cells of a single DRAM chip
due to irregularity in the manufacturing process. As a result, some cells are
inherently faster to access, while others are inherently slower. Unfortunately,
existing systems do not exploit this variation and use a fixed latency value
based on the slowest cell across DRAM chips.

In this dissertation, we present a series of techniques to address these
problems. First, to address slow data movement within DRAM, we propose
\acrofullname (\lisa), a substrate that enables low-latency and low-cost
connectivity within DRAM in order to facilitate fast in-DRAM data movement.
\lisa enables several new applications, including low-latency data copying,
reducing DRAM latency for hot data, and reduced preparation latency for
accesses.

Second, to address
the refresh interference, we propose two access-refresh parallelization
techniques that exploit the potential of overlapping refreshes with accesses
within DRAM. These two techniques together approach the performance of ideally
eliminating all refreshes.

Third, to exploit latency variation for accesses, we experimentally characterize
and understand the behavior of the variation existing in real commodity DRAM
chips. Based on our characterization, we propose \mechlong (\mech), a mechanism
to reduce DRAM latency by categorizing the DRAM cells into fast and slow
regions, and accessing the fast regions with a reduced latency.


==> sec/thesis_short_abs.txt <==
Over the past two decades, the storage capacity and access bandwidth of main
memory have improved tremendously, by 128x and 20x, respectively. These
improvements are mainly due to the continuous technology scaling of DRAM
(dynamic random-access memory), which has been used as the physical substrate
for main memory. In stark contrast with capacity and bandwidth, DRAM latency has
  remained almost constant, reducing by only 1.3x in the same time frame.
  Therefore, long DRAM latency continues to be a critical performance bottleneck
  in modern systems. Increasing core counts, and the emergence of increasingly
  more data-intensive and latency-critical applications further stress the
  importance of providing low-latency memory access.

In this dissertation, we identify three main problems that contribute
significantly to long latency of DRAM accesses. To address these problems, we
present a series of new techniques, which significantly improve both system
performance and energy efficiency.

First, we address the inefficiency of bulk data movement -- a key operation that
many applications and systems use to move thousands or millions of bytes between
two memory locations. Modern systems move data from DRAM to the processor, and
then back to DRAM, across a narrow off-chip channel, thereby causing high
latency and high energy. This dissertation proposes a new DRAM substrate,
Low-cost Inter-linked Subarrays (LISA), which provides fast and energy-efficient
bulk data movement completely in DRAM. LISA is a versatile substrate that
enables several new architectural mechanisms that reduce DRAM access latency.

Second, DRAM needs to be periodically refreshed to prevent data loss due to
leakage. Unfortunately, while DRAM is being refreshed, a part of it becomes
unavailable to serve memory requests, which degrades system performance. We
address the refresh interference problem by proposing two access-refresh
parallelization techniques that enable the overlapping of accesses with refreshes
inside DRAM.

Third, we experimentally demonstrate that there exists a significant latency
variation in accessing different cells of a single DRAM chip due to the
irregularity in the DRAM manufacturing process. We exploit this latency
variation by proposing Flexible-LatencY DRAM (FLY-DRAM), a mechanism to reduce
DRAM latency by categorizing the DRAM cells into fast and slow regions, and
accessing the fast regions with a reduced latency, thereby improving system
performance significantly.

Finally, we experimentally examine the critical relationship between supply
voltage and latency in commodity DRAM chips, demonstrating that memory access
latency reduces with increasing supply voltage. Our extensive experimental data
leads us to develop Voltron, a new mechanism that exploits this voltage-latency
trade-off to improve energy efficiency by dynamically adjusting the DRAM supply
voltage based on a performance model.

The key conclusion of this dissertation is that augmenting DRAM architecture
with simple and low-cost features, and developing a better understanding of
manufactured DRAM chips together leads to significant memory latency reduction
as well as energy efficiency improvement. We hope and believe that the proposed
architectural techniques and detailed experimental data on real commodity DRAM
chips presented in this dissertation will enable developments of other new
mechanisms to improve the performance, energy efficiency, or reliability of
future memory systems.

